Large differential attosecond delays in solid state photoemission

Time-resolved photoelectron spectroscopy provides access to the electronic structure and non-equilibrium electron dynamics in matter. At solid surfaces photoemission dynamics can be investigated on its natural time scale by measuring attosecond time delays of emitted electrons. Photoelectrons with final state energies of several tens of eV need tens to hundreds of attoseconds to be released into the vacuum. Competing effects determine the emission dynamics and, hence, the full picture of the process is still under debate. The rather large energy differences between the final states probed in commonly reported relative photoemission delays obscure their complex fine structure and hinders the interpretation of the measurements. Here we report differential attosecond delays $\tau_{\mathrm{DAD}}$, i.e., relative photoemission delays for energetically close-lying spin-orbit split states. Differential attosecond delays on the order of 30 to 100 as for Bi 5d, Te 4d, and Se 3d core level photoemission from Bi$_2$Te$_3$ and Bi$_2$Se$_3$ can neither be attributed to intra-atomic delays, nor to ballistic transport and subsequent emission. Instead, calculations based on the one-step photoemission theory reveal that photoemission delays vary strongly on the energy scale of the spin-orbit splitting and quantitatively match experimental observations. This strong variation arises from multiple scattering at the surface leading to final states that involve both evanescent and propagating Bloch waves. Their relative amplitudes vary strongly affecting thereby the timing of the photoemission event since evanescent and propagating components exhibit inherently different dynamics.

==> arxiv.sty_License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

